Multi-Head Online Learning for Delayed Feedback Modeling

In online advertising, it is highly important to predict the probability and the value of a conversion (e.g., a purchase). It not only impacts user experience by showing relevant ads, but also affects ROI of advertisers and revenue of marketplaces. Unlike clicks, which often occur within minutes after impressions, conversions are expected to happen over a long period of time (e.g., 30 days for online shopping). It creates a challenge, as the true labels are only available after the long delays. Either inaccurate labels (partial conversions) are used, or models are trained on stale data (e.g., from 30 days ago). The problem is more eminent in online learning, which focuses on the live performance on the latest data. In this paper, a novel solution is presented to address this challenge using multi-head modeling. Unlike traditional methods, it directly quantizes conversions into multiple windows, such as day 1, day 2, day 3-7, and day 8-30. A sub-model is trained specifically on conversions within each window. Label freshness is maximally preserved in early models (e.g., day 1 and day 2), while late conversions are accurately utilized in models with longer delays (e.g., day 8-30). It is shown to greatly exceed the performance of known methods in online learning experiments for both conversion rate (CVR) and value per click (VPC) predictions. Lastly, as a general method for delayed feedback modeling, it can be combined with any advanced ML techniques to further improve the performance.

==> charts/conversions.csv <==
0,0
5,0.09732633604
10,0.2323848597
15,0.3186733083
30,0.4346565109
60,0.5031807491
180,0.556751409
360,0.578966904
720,0.5986455619
1080,0.6161183359
1440,0.6411698665
2880,0.6882181383
4320,0.7195478996
5760,0.7443672691
7200,0.7653408077
8640,0.7842933445
10080,0.8023899193
11520,0.8184104511
12960,0.8320832619
14400,0.8440533223
15840,0.8553466575
17280,0.8660973426
18720,0.8764697954
20160,0.8870313643
21600,0.8969204421
23040,0.9058350075
24480,0.9139747615
25920,0.9217736831
27360,0.9294095979
28800,0.9370927918
30240,0.9448910077
31680,0.9525382131
33120,0.9592800605
34560,0.9656775472
36000,0.9719303742
37440,0.9780470095
38880,0.9842850177
40320,0.9908553904
41760,0.9970771685
43200,1
